Data Compression with Stochastic Codes

Machine learning has had a major impact on data compression over the last decade and opened up many new theoretical and applied fields of inquiry. This paper describes one such direction -- relative entropy coding -- which focuses on constructing stochastic codes, mainly as an alternative to quantisation and entropy coding in lossy source coding. Our primary aim is to provide a broad overview of the topic, with an emphasis on the computational and practical aspects currently missing from the literature. Our goal is threefold: for the curious reader, we aim to provide an intuitive picture of the field and convince them that relative entropy coding is a simple yet exciting emerging field in data compression research. For a reader interested in applied research on lossy data compression, we provide an account of the most salient contemporary applications. Finally, for the reader who has heard of relative entropy coding but has never been quite sure what it is or how the algorithms fit together, we hope to illustrate how simple and elegant the underlying constructions are.

==> figs/cardan_grille_italics.tikz <==
\begin{tikzpicture}[every node/.style={anchor=north west,align=left}]

%------------------------------------------------
% LEFT PANEL: Full text, no curly braces
%------------------------------------------------
\node[anchor=north west] (lefttext) at (0,0) {%
\begin{minipage}[t]{0.48\textwidth}
\textit{Far out in the uncharted backwaters of the unfashionable
end of the Western Spiral Arm of the Galaxy lies a small
unregarded yellow sun.}
\\[0.1cm]
\textit{Orbiting this at a distance of roughly ninety-two million miles
is an utterly insignificant little blue-green planet whose ape-descended life forms are so amazingly primitive that they still
think digital watches are a pretty neat idea.}
\end{minipage}
};

%------------------------------------------------
% RIGHT PANEL: full text (same as left), behind mask
%------------------------------------------------
\node[anchor=north west] (righttext) at ($(lefttext.north east)+(0.2cm,0)$) {%
\begin{minipage}[t]{0.48\textwidth}
\textit{%
F% 1
ar out in the uncharted backwaters o% 36
f the unfashionable end of the Wester% 37
n Spiral Arm of t% 17
he Galaxy % 9
lies a small unregarded yellow sun.}
\\[0.1cm]
\textit{Orbiting this at a distance of roughly ninety-two million miles
is an utterly insignificant little blue-green planet whose ape-descended life forms are so amazingly primitive that they still
think digital watches are a pretty neat idea.}
\end{minipage}
};
%
% Draw rectangle
%
\begin{scope}
% Fill everything inside the clipping region with black
    \fill[orange!30, even odd rule]
    % Outer black rectangle
    (9.3,0) rectangle (18.2,-3.5)

    % F
    (9.3,0) rectangle (9.65,-0.5)

    % o
    (15,0) rectangle (15.24,-0.5)

    % r
    (11.95, -0.5) rectangle (12.13,-0.9)

    % t
    (14.6, -0.5) rectangle (14.75,-0.9)
    
    % y
    (16.1, -0.5) rectangle (16.27,-0.9)
    
    % -two
    (16.24, -1.4) rectangle (16.9, -1.8)

    % is
    (10.3, -1.85) rectangle (10.7,-2.2)

    % t
    (11.57, -1.85) rectangle (11.7,-2.2)

    % h
    (9.65, -2.25) rectangle (9.83,-2.6)

    % e a
    (10.15, -2.25) rectangle (10.6,-2.6)
    
    % n
    (11.82, -2.25) rectangle (12,-2.6)

    % s
    (13.9, -2.25) rectangle (14.1,-2.6)

    % w
    (13.5, -2.7) rectangle (13.73,-3.05)

    % e
    (14.36, -2.7) rectangle (14.52,-3.05)

    % r
    (14.95,-2.7) rectangle (15.11,-3.05);
  \end{scope}
\end{tikzpicture}

==> figs/cardan_grille_original.tikz <==
\begin{tikzpicture}[every node/.style={anchor=north west,align=left}]

%------------------------------------------------
% LEFT PANEL: Full text, no curly braces
%------------------------------------------------
\node[anchor=north west] (lefttext) at (0,0) {%
\begin{minipage}[t]{0.48\textwidth}
\textit{Far out in the uncharted backwaters of the unfashionable
end of the Western Spiral Arm of the Galaxy lies a small
unregarded yellow sun.}
\\[0.1cm]
\textit{Orbiting this at a distance of roughly ninety-two million miles
is an utterly insignificant little blue-green planet whose ape-descended life forms are so amazingly primitive that they still
think digital watches are a pretty neat idea.}
\end{minipage}
};

%------------------------------------------------
% RIGHT PANEL: full text (same as left), behind mask
%------------------------------------------------
\node[anchor=north west] (righttext) at ($(lefttext.north east)+(0.2cm,0)$) {%
\begin{minipage}[t]{0.48\textwidth}
\textit{%
F% 1
ar out in the uncharted backwaters o% 36
f the unfashionable end of the Wester% 37
n Spiral Arm of t% 17
he Galaxy % 9
lies a small unregarded yellow sun.}
\\[0.1cm]
\textit{Orbiting this at a distance of roughly ninety-two million miles
is an utterly insignificant little blue-green planet whose ape-descended life forms are so amazingly primitive that they still
think digital watches are a pretty neat idea.}
\end{minipage}
};
%
% Draw rectangle
%
\begin{scope}
% Fill everything inside the clipping region with black
    \fill[orange!30, even odd rule]
    % Outer black rectangle
    (9.5,0) rectangle (18,-3.5)

    % F
    (9.5,0) rectangle (9.87,-0.5)

    % o
    (15.5,0) rectangle (15.8,-0.5)

    % r
    (13.45, -0.5) rectangle (13.6,-0.9)

    % t
    (16.05, -0.5) rectangle (16.25,-0.9)
    
    % y
    (17.6, -0.5) rectangle (18,-0.9)
    
    % -two
    (16.45, -1.3) rectangle (17.1,-1.7)

    % is
    (11.2, -1.8) rectangle (11.55,-2.1)

    % t
    (12.5, -1.8) rectangle (12.65,-2.1)

    % h
    (11, -2.2) rectangle (11.2,-2.6)

    % e a
    (11.55, -2.2) rectangle (12,-2.6)
    
    % n
    (13.3, -2.2) rectangle (13.5,-2.6)

    % s
    (15.5, -2.2) rectangle (15.7,-2.6)

    % w
    (16.6, -2.7) rectangle (16.87,-3)

    % e
    (17.5, -2.7) rectangle (17.68,-3)

    % r
    (9.8,-3.1) rectangle (9.97,-3.5);
  \end{scope}
\end{tikzpicture}

==> figs/rejection_sampling.tikz <==
\begin{tikzpicture}
  \begin{axis}[
  width=6cm,
  height=2.4cm,
    % axis lines=middle,
    xmin=-1, xmax=4,
    ymin=0,  ymax=1.5,
    xtick={-1,0,...,4},
    domain=-1:4,
    samples=200,
    % axis line style={->},
    tick label style={font=\small},
    % every axis x label/.style={at={(current axis.right of origin)}, anchor=north west},
    % every axis y label/.style={at={(current axis.above origin)}, anchor=south east},
    legend style={at={(0.72,0.7)},anchor=north east,},
  ]

    % Area under the curve (from y=0 up to the curve)
    \addplot [
      name path=curve,
      thick,
      tabblue
    ]
    {exp(-1.5*(x - 4.0/3.0)^2)};
    
    % Legend entry for the curve
    \addlegendentry{$r(x) / \lVert r \rVert_\infty$}
    
    % Horizontal black line at y = 1
    \addplot [
      black,
      thick,
      dashed
    ]
    {1};   
    
    \addplot [
      name path=axis,
      draw=none
    ]
    {0};

    \addplot [
      fill=tabblue!10
    ] fill between[
      of=curve and axis
    ];

    % Y_k, U_k
    \addplot[
      only marks,
      mark=*,
      mark size=2pt,
      tabred,
    ] coordinates {(2.15, 0.6)};
    
    \node[anchor=west] at (axis cs:2.2, 0.54) {$(Y_k, U_k)$};

    % Y_{k + 1}, U_{k + 1}
    \addplot[
      only marks,
      mark=*,
      mark size=2pt,
      tabgreen,
    ] coordinates {(2.22, 0.2)};
    
    \node[anchor=west] at (axis cs:0.8, 0.3) {$(Y_{k + 1}, U_{k + 1})$};


  \end{axis}
  %
  \draw[line width=1.5pt, black, {Parenthesis[width=4mm]}-{Parenthesis[width=4mm]}] (3.7,0) -- (4.05, 0);

  \node[anchor=north west] at (3.9, -0.05) {$A$};
\end{tikzpicture}

==> figs/selection_sampling_sketch.tikz <==
% \tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[every text node part/.style={align=center}]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300
\node (CR) at (3, 2) {Common randomness \\ $Y_1, Y_2, \hdots \sim P_{Y}$}; 
\node (Source) at (-2.5,0) {$X \sim P_{X}$};
\node (Alice) at (0,0) {\Huge A};
\node (Bob) at (5.5,0) {\Huge B};
\node (Output) at (8,0) {$Y_N \sim P_{Y \mid X}$};

\draw[-Stealth] (Source) -- (Alice);
\draw[-Stealth] (Alice) -- (Bob) node [midway, below] () {select \& encode $N$};
\draw[-Stealth] (Bob) -- (Output);
\draw[-Stealth] (CR) -- (Alice);
\draw[-Stealth] (CR) -- (Bob);

\end{tikzpicture}
